Fission of charged nano-hydrated ammonia clusters -- microscopic insights on the nucleation processes

While largely studied on the macroscopic scale, the dynamics leading to nucleation and fission processes in atmospheric aerosols are still poorly understood at the molecular level. Here, we present a joint experimental-theoretical study of a model system consisting of hydrogen-bonded ammonia and water molecules. Experimentally, the clusters were produced via adiabatic co-expansion. Double ionization ionic products were prepared using synchrotron radiation and analyzed with coincident mass- and 3D momentum spectroscopy. Calculations were carried out using ab initio molecular dynamics to understand the fragmentation within the first 500 fs. Further exploration of the potential energy surfaces were performed at a DFT level of theory to gain information on the energetics of the processes. Water was identified as an efficient nano-droplet stabilizer, and is found to have a significant effect even at low water content. On the molecular level, the stabilizing role of water can be related to an increase in the dissociation energy between ammonia molecules and the water enriched environment at the cluster surface. Furthermore, our results support the role of ammonium as a charge carrier in the solution, preferentially bound to surrounding ammonia molecules, which can influence atmospheric nucleation process.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-pccp.tex (the template with example text)

 - rsc-articletemplate-pccp.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-pccp.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


